Differential-Algebraic Equations and Beyond: From Smooth to Nonsmooth Constrained Dynamical Systems

The present article presents a summarizing view at differential-algebraic equations (DAEs) and analyzes how new application fields and corresponding mathematical models lead to innovations both in theory and in numerical analysis for this problem class. Recent numerical methods for nonsmooth dynamical systems subject to unilateral contact and friction illustrate the topicality of this development.

==> data_TXV_100.dat <==
0,8.5527,26.697,0.56097,-0.22764,0
0.01,8.5583,26.693,0.56097,-0.32764,0
0.02,8.5639,26.689,0.56097,-0.42764,0
0.03,8.5696,26.684,0.56097,-0.52764,0
0.04,8.5754,26.678,0.57938,-0.53866,0
0.05,8.5814,26.673,0.60439,-0.51755,0
0.06,8.5874,26.667,0.60448,-0.61712,0
0.07,8.5935,26.66,0.60448,-0.71712,0
0.08,8.5995,26.652,0.60488,-0.81517,0
0.09,8.6056,26.643,0.60488,-0.91517,0
0.1,8.6116,26.633,0.60488,-1.0152,0
0.11,8.6177,26.621,0.60488,-1.1152,0
0.12,8.6237,26.609,0.60488,-1.2152,0
0.13,8.6298,26.596,0.60488,-1.3152,0
0.14,8.6358,26.582,0.60488,-1.4152,0
0.15,8.6419,26.567,0.60488,-1.5152,0
0.16,8.6479,26.551,0.60488,-1.6152,0
0.17,8.654,26.533,0.60488,-1.7152,0
0.18,8.66,26.515,0.60488,-1.8152,0
0.19,8.6661,26.496,0.60488,-1.9152,0
0.2,8.6721,26.476,0.60488,-2.0152,0
0.21,8.6782,26.455,0.60488,-2.1152,0
0.22,8.6842,26.433,0.60488,-2.2152,0
0.23,8.6903,26.41,0.60488,-2.3152,0
0.24,8.6963,26.385,0.60488,-2.4152,0
0.25,8.7024,26.36,0.60488,-2.5152,0
0.26,8.7084,26.334,0.60488,-2.6152,0
0.27,8.7145,26.307,0.60488,-2.7152,0
0.28,8.7205,26.279,0.60488,-2.8152,0
0.29,8.7266,26.25,0.60488,-2.9152,0
0.3,8.7326,26.219,0.60488,-3.0152,0
0.31,8.7387,26.188,0.60488,-3.1152,0
0.32,8.7447,26.156,0.60488,-3.2152,0
0.33,8.7508,26.123,0.60488,-3.3152,0
0.34,8.7568,26.089,0.60488,-3.4152,0
0.35,8.7629,26.054,0.60488,-3.5152,0
0.36,8.7689,26.018,0.60488,-3.6152,0
0.37,8.7749,25.98,0.60488,-3.7152,0
0.38,8.781,25.942,0.60488,-3.8152,0
0.39,8.787,25.903,0.60488,-3.9152,0
0.4,8.7931,25.863,0.60488,-4.0152,0
0.41,8.7991,25.822,0.60488,-4.1152,0
0.42,8.8052,25.78,0.60488,-4.2152,0
0.43,8.8112,25.736,0.60488,-4.3152,0
0.44,8.8173,25.692,0.60488,-4.4152,0
0.45,8.8233,25.647,0.60488,-4.5152,0
0.46,8.8294,25.601,0.60488,-4.6152,0
0.47,8.8354,25.554,0.60488,-4.7152,0
0.48,8.8415,25.506,0.60488,-4.8152,0
0.49,8.8475,25.457,0.60488,-4.9152,0
0.5,8.8536,25.406,0.60488,-5.0152,0
0.51,8.8596,25.355,0.60488,-5.1152,0
0.52,8.8657,25.303,0.60488,-5.2152,0
0.53,8.8717,25.25,0.60488,-5.3152,0
0.54,8.8778,25.196,0.60488,-5.4152,0
0.55,8.8838,25.141,0.60488,-5.5152,0
0.56,8.8899,25.085,0.60488,-5.6152,0
0.57,8.8959,25.027,0.60488,-5.7152,0
0.58,8.902,24.969,0.60488,-5.8152,0
0.59,8.908,24.91,0.60488,-5.9152,0
0.6,8.9141,24.85,0.60488,-6.0152,0
0.61,8.9201,24.789,0.60488,-6.1152,0
0.62,8.9262,24.727,0.60488,-6.2152,0
0.63,8.9322,24.663,0.60488,-6.3152,0
0.64,8.9383,24.599,0.60488,-6.4152,0
0.65,8.9443,24.534,0.60488,-6.5152,0
0.66,8.9504,24.468,0.60488,-6.6152,0
0.67,8.9564,24.401,0.60488,-6.7152,0
0.68,8.9625,24.333,0.60488,-6.8152,0
0.69,8.9685,24.264,0.60488,-6.9152,0
0.7,8.9746,24.193,0.60488,-7.0152,0
0.71,8.9806,24.122,0.60488,-7.1152,0
0.72,8.9867,24.05,0.60488,-7.2152,0
0.73,8.9927,23.977,0.60488,-7.3152,0
0.74,8.9988,23.903,0.60488,-7.4152,0
0.75,9.0048,23.828,0.60488,-7.5152,0
0.76,9.0109,23.751,0.60488,-7.6152,0
0.77,9.0169,23.674,0.60488,-7.7152,0
0.78,9.0246,23.605,0.77228,-6.9314,0
0.79,9.0359,23.543,1.1255,-6.1585,0
0.8,9.0476,23.483,1.1767,-6.0647,0
0.81,9.0594,23.421,1.1767,-6.1647,0
0.82,9.0712,23.358,1.1767,-6.2647,0
0.83,9.0829,23.295,1.1767,-6.3647,0
0.84,9.0947,23.23,1.1767,-6.4647,0
0.85,9.1065,23.165,1.1767,-6.5647,0
0.86,9.1183,23.098,1.1767,-6.6647,0
0.87,9.13,23.03,1.1767,-6.7647,0
0.88,9.1484,22.976,1.8377,-5.4526,0
0.89,9.1672,22.921,1.8799,-5.5166,0
0.9,9.186,22.864,1.8799,-5.6166,0
0.91,9.2059,22.808,1.9882,-5.6241,0
0.92,9.2258,22.751,1.9912,-5.7215,0
0.93,9.2495,22.697,2.3675,-5.3645,0
0.94,9.2744,22.647,2.493,-5.0184,0
0.95,9.2993,22.596,2.493,-5.1184,0
0.96,9.3243,22.544,2.493,-5.2184,0
0.97,9.35,22.494,2.5738,-4.9803,0
0.98,9.3761,22.444,2.6076,-4.9838,0
0.99,9.4022,22.394,2.6137,-5.0595,0
1,9.4285,22.342,2.6249,-5.1418,0
1.01,9.4548,22.29,2.6318,-5.2358,0
1.02,9.4811,22.236,2.6318,-5.3358,0
1.03,9.5078,22.182,2.6729,-5.4006,0
1.04,9.5346,22.127,2.6782,-5.496,0
1.05,9.5614,22.071,2.6812,-5.5935,0
1.06,9.5882,22.015,2.6816,-5.6931,0
1.07,9.615,21.957,2.6816,-5.7931,0
1.08,9.6419,21.898,2.6816,-5.8931,0
1.09,9.6687,21.838,2.6816,-5.9931,0
1.1,9.6955,21.777,2.6816,-6.0931,0
1.11,9.7227,21.716,2.7182,-6.0737,0
1.12,9.7499,21.654,2.7239,-6.1605,0
1.13,9.7773,21.592,2.7384,-6.209,0
1.14,9.8059,21.533,2.8645,-5.8922,0
1.15,9.8346,21.474,2.8646,-5.9919,0
1.16,9.8632,21.413,2.8646,-6.0919,0
1.17,9.8919,21.351,2.8646,-6.1919,0
1.18,9.9205,21.288,2.8646,-6.2919,0
1.19,9.9492,21.224,2.8646,-6.3919,0
1.2,9.9778,21.159,2.8646,-6.4919,0
1.21,10.006,21.093,2.8646,-6.5919,0
1.22,10.035,21.026,2.8646,-6.6919,0
1.23,10.064,20.959,2.9014,-6.7518,0
1.24,10.094,20.892,2.9649,-6.6879,0
1.25,10.123,20.824,2.965,-6.7878,0
1.26,10.153,20.755,2.965,-6.8878,0
1.27,10.183,20.685,2.965,-6.9878,0
1.28,10.214,20.619,3.1559,-6.6018,0
1.29,10.246,20.552,3.1561,-6.7014,0
1.3,10.277,20.484,3.1561,-6.8014,0
1.31,10.31,20.417,3.2232,-6.7423,0
1.32,10.342,20.348,3.2274,-6.8327,0
1.33,10.375,20.281,3.3048,-6.7549,0
1.34,10.408,20.212,3.3066,-6.8533,0
1.35,10.441,20.143,3.3075,-6.9525,0
1.36,10.474,20.072,3.3075,-7.0525,0
1.37,10.507,20.001,3.3075,-7.1525,0
1.38,10.54,19.928,3.3075,-7.2525,0
1.39,10.573,19.855,3.3106,-7.3499,0
1.4,10.607,19.781,3.386,-7.3547,0
1.41,10.641,19.707,3.4135,-7.4094,0
1.42,10.676,19.632,3.4135,-7.5094,0
1.43,10.71,19.556,3.4135,-7.6094,0
1.44,10.744,19.479,3.4135,-7.7094,0
1.45,10.778,19.401,3.4135,-7.8094,0
1.46,10.812,19.322,3.4135,-7.9094,0
1.47,10.846,19.241,3.4135,-8.0094,0
1.48,10.88,19.16,3.4135,-8.1094,0
1.49,10.915,19.078,3.4135,-8.2094,0
1.5,10.949,18.995,3.4135,-8.3094,0
1.51,10.983,18.911,3.431,-8.3902,0
1.52,11.018,18.828,3.518,-8.3448,0
1.53,11.053,18.743,3.518,-8.4447,0
1.54,11.088,18.658,3.518,-8.5447,0
1.55,11.124,18.571,3.518,-8.6447,0
1.56,11.159,18.484,3.518,-8.7447,0
1.57,11.194,18.396,3.518,-8.8447,0
1.58,11.229,18.306,3.518,-8.9447,0
1.59,11.265,18.216,3.535,-9.0255,0
1.6,11.31,18.136,4.5931,-7.9742,0
1.61,11.359,18.058,4.8452,-7.8096,0
1.62,11.407,17.979,4.8452,-7.9096,0
1.63,11.456,17.899,4.8452,-8.0096,0
1.64,11.504,17.818,4.8452,-8.1096,0
1.65,11.553,17.736,4.8452,-8.2096,0
1.66,11.604,17.662,5.076,-7.4052,0
1.67,11.656,17.593,5.2486,-6.872,0
1.68,11.708,17.523,5.2487,-6.9719,0
1.69,11.761,17.452,5.2487,-7.0719,0
1.7,11.813,17.381,5.2487,-7.1719,0
1.71,11.866,17.308,5.2487,-7.2719,0
1.72,11.918,17.234,5.2487,-7.3719,0
1.73,11.971,17.16,5.2487,-7.4719,0
1.74,12.023,17.084,5.2487,-7.5719,0
1.75,12.076,17.007,5.2487,-7.6719,0
1.76,12.128,16.929,5.2487,-7.7719,0
1.77,12.181,16.851,5.2487,-7.8719,0
1.78,12.233,16.771,5.2487,-7.9719,0
1.79,12.286,16.69,5.2487,-8.0719,0
1.8,12.338,16.609,5.2487,-8.1719,0
1.81,12.391,16.526,5.2487,-8.2719,0
1.82,12.443,16.442,5.2487,-8.3719,0
1.83,12.496,16.357,5.2487,-8.4719,0
1.84,12.548,16.272,5.2487,-8.5719,0
1.85,12.601,16.185,5.2487,-8.6719,0
1.86,12.653,16.097,5.2487,-8.7719,0
1.87,12.706,16.008,5.2487,-8.8719,0
1.88,12.758,15.919,5.2487,-8.9719,0
1.89,12.811,15.828,5.2487,-9.0719,0
1.9,12.863,15.736,5.2487,-9.1719,0
1.91,12.916,15.644,5.2487,-9.2719,0
1.92,12.968,15.55,5.2487,-9.3719,0
1.93,13.021,15.455,5.2487,-9.4719,0
1.94,13.073,15.359,5.2487,-9.5719,0
1.95,13.126,15.263,5.2487,-9.6719,0
1.96,13.178,15.165,5.2487,-9.7719,0
1.97,13.231,15.066,5.2487,-9.8719,0
1.98,13.283,14.967,5.2487,-9.9719,0
1.99,13.336,14.866,5.2487,-10.072,0
2,13.388,14.764,5.2487,-10.172,0
2.01,13.441,14.661,5.2487,-10.272,0
2.02,13.493,14.558,5.2487,-10.372,0
2.03,13.546,14.453,5.2487,-10.472,0
2.04,13.598,14.347,5.2487,-10.572,0
2.05,13.65,14.241,5.2487,-10.672,0
2.06,13.703,14.133,5.2487,-10.772,0
2.07,13.755,14.024,5.2487,-10.872,0
2.08,13.808,13.914,5.2487,-10.972,0
2.09,13.86,13.804,5.2487,-11.072,0
2.1,13.913,13.692,5.2487,-11.172,0
2.11,13.965,13.579,5.2487,-11.272,0
2.12,14.018,13.465,5.2487,-11.372,0
2.13,14.07,13.351,5.2487,-11.472,0
2.14,14.123,13.235,5.2487,-11.572,0
2.15,14.175,13.118,5.2487,-11.672,0
2.16,14.228,13.001,5.2487,-11.772,0
2.17,14.28,12.882,5.2487,-11.872,0
2.18,14.333,12.762,5.2487,-11.972,0
2.19,14.385,12.641,5.2487,-12.072,0
2.2,14.438,12.52,5.2487,-12.172,0
2.21,14.49,12.397,5.2487,-12.272,0
2.22,14.557,12.298,6.6483,-9.8642,0
2.23,14.628,12.207,7.1681,-9.1535,0
2.24,14.7,12.114,7.1681,-9.2535,0
2.25,14.772,12.021,7.1681,-9.3535,0
2.26,14.843,11.926,7.1681,-9.4535,0
2.27,14.915,11.831,7.1681,-9.5535,0
2.28,14.987,11.734,7.1681,-9.6535,0
2.29,15.059,11.637,7.1681,-9.7535,0
2.3,15.13,11.538,7.1681,-9.8535,0
2.31,15.202,11.439,7.1681,-9.9535,0
2.32,15.274,11.338,7.1681,-10.054,0
2.33,15.345,11.236,7.1681,-10.154,0
2.34,15.417,11.134,7.1681,-10.254,0
2.35,15.489,11.03,7.1681,-10.354,0
2.36,15.56,10.926,7.1681,-10.454,0
2.37,15.632,10.82,7.1681,-10.554,0
2.38,15.704,10.714,7.1681,-10.654,0
2.39,15.775,10.606,7.1681,-10.754,0
2.4,15.847,10.498,7.1681,-10.854,0
2.41,15.919,10.388,7.1681,-10.954,0
2.42,15.99,10.278,7.1681,-11.054,0
2.43,16.062,10.166,7.1681,-11.154,0
2.44,16.134,10.054,7.1681,-11.254,0
2.45,16.205,9.9401,7.1681,-11.354,0
2.46,16.277,9.8255,7.1681,-11.454,0
2.47,16.349,9.71,7.1681,-11.554,0
2.48,16.42,9.5935,7.1681,-11.654,0
2.49,16.492,9.4759,7.1681,-11.754,0
2.5,16.564,9.3574,7.1681,-11.854,0
2.51,16.635,9.2379,7.1681,-11.954,0
2.52,16.707,9.1173,7.1681,-12.054,0
2.53,16.783,9.0174,7.5741,-9.9889,0
2.54,16.86,8.9227,7.6982,-9.4776,0
2.55,16.937,8.8269,7.6982,-9.5776,0
2.56,17.013,8.7308,7.5856,-9.6054,0
2.57,17.083,8.6402,7.0041,-9.0672,0
2.58,17.154,8.5543,7.1515,-8.5886,0
2.59,17.224,8.4715,7.011,-8.2724,0
2.6,17.295,8.3885,7.0386,-8.3055,0
2.61,17.366,8.3054,7.0804,-8.3128,0
2.62,17.436,8.2212,7.0804,-8.4128,0
2.63,17.508,8.138,7.1809,-8.3269,0
2.64,17.58,8.0537,7.1809,-8.4269,0
2.65,17.652,7.9684,7.1809,-8.5269,0
2.66,17.723,7.8948,7.0711,-7.3615,0
2.67,17.793,7.8204,7.0857,-7.4433,0
2.68,17.864,7.745,7.0857,-7.5433,0
2.69,17.935,7.6685,7.0857,-7.6433,0
2.7,18.006,7.5911,7.0857,-7.7433,0
2.71,18.077,7.5127,7.0857,-7.8433,0
2.72,18.148,7.4332,7.0857,-7.9433,0
2.73,18.219,7.3528,7.0857,-8.0433,0
2.74,18.289,7.2714,7.0857,-8.1433,0
2.75,18.36,7.1933,7.0878,-7.8099,0
2.76,18.432,7.1426,7.188,-5.0612,0
2.77,18.504,7.0968,7.2198,-4.581,0
2.78,18.577,7.05,7.2198,-4.681,0
2.79,18.65,7.0114,7.3025,-3.8589,0
2.8,18.724,6.9842,7.4452,-2.7186,0
2.81,18.799,6.9586,7.4832,-2.5625,0
2.82,18.874,6.932,7.4832,-2.6625,0
2.83,18.949,6.9067,7.5355,-2.5276,0
2.84,19.024,6.8804,7.5355,-2.6276,0
2.85,19.1,6.8532,7.5355,-2.7276,0
2.86,19.175,6.8249,7.5355,-2.8276,0
2.87,19.25,6.7956,7.5355,-2.9276,0
2.88,19.326,6.7653,7.5355,-3.0276,0
2.89,19.401,6.7341,7.5355,-3.1276,0
2.9,19.477,6.7018,7.5355,-3.2276,0
2.91,19.552,6.6685,7.5355,-3.3276,0
2.92,19.627,6.6342,7.5355,-3.4276,0
2.93,19.703,6.599,7.5355,-3.5276,0
2.94,19.778,6.5627,7.5355,-3.6276,0
2.95,19.853,6.5254,7.5355,-3.7276,0
2.96,19.929,6.4871,7.5355,-3.8276,0
2.97,20.004,6.4479,7.5355,-3.9276,0
2.98,20.079,6.4076,7.5355,-4.0276,0
2.99,20.155,6.3663,7.5355,-4.1276,0
3,20.23,6.324,7.5355,-4.2276,0
3.01,20.305,6.2807,7.5355,-4.3276,0
3.02,20.381,6.2365,7.5355,-4.4276,0
3.03,20.456,6.1912,7.5355,-4.5276,0
3.04,20.531,6.1449,7.5355,-4.6276,0
3.05,20.607,6.0976,7.5355,-4.7276,0
3.06,20.682,6.0494,7.5355,-4.8276,0
3.07,20.758,6.0001,7.5355,-4.9276,0
3.08,20.833,5.9498,7.5355,-5.0276,0
3.09,20.908,5.8985,7.5355,-5.1276,0
3.1,20.984,5.8463,7.5355,-5.2276,0
3.11,21.059,5.793,7.5355,-5.3276,0
3.12,21.134,5.7387,7.5355,-5.4276,0
3.13,21.21,5.6834,7.5355,-5.5276,0
3.14,21.285,5.6272,7.5355,-5.6276,0
3.15,21.36,5.5699,7.5355,-5.7276,0
3.16,21.436,5.5116,7.5355,-5.8276,0
3.17,21.511,5.4523,7.5355,-5.9276,0
3.18,21.586,5.3921,7.5355,-6.0276,0
3.19,21.662,5.3308,7.5355,-6.1276,0
3.2,21.737,5.2685,7.5355,-6.2276,0
3.21,21.813,5.2187,7.5573,-4.9756,0
3.22,21.89,5.1982,7.7602,-2.0506,0
3.23,21.968,5.1814,7.8106,-1.6865,0
3.24,22.047,5.1635,7.8106,-1.7865,0
3.25,22.125,5.1446,7.8106,-1.8865,0
3.26,22.203,5.1248,7.8106,-1.9865,0
3.27,22.281,5.1039,7.8106,-2.0865,0
3.28,22.359,5.0821,7.8106,-2.1865,0
3.29,22.437,5.0592,7.8106,-2.2865,0
3.3,22.515,5.0353,7.8106,-2.3865,0
3.31,22.593,5.0105,7.8106,-2.4865,0
3.32,22.671,4.9846,7.8106,-2.5865,0
3.33,22.75,4.9577,7.8106,-2.6865,0
3.34,22.828,4.9299,7.8106,-2.7865,0
3.35,22.906,4.901,7.8106,-2.8865,0
3.36,22.984,4.8711,7.8106,-2.9865,0
3.37,23.062,4.8403,7.8106,-3.0865,0
3.38,23.14,4.8084,7.8106,-3.1865,0
3.39,23.218,4.7755,7.8106,-3.2865,0
3.4,23.296,4.7417,7.8106,-3.3865,0
3.41,23.374,4.7068,7.8106,-3.4865,0
3.42,23.452,4.6709,7.8106,-3.5865,0
3.43,23.531,4.6341,7.8106,-3.6865,0
3.44,23.609,4.5962,7.8106,-3.7865,0
3.45,23.687,4.5574,7.8106,-3.8865,0
3.46,23.765,4.5175,7.8106,-3.9865,0
3.47,23.843,4.4766,7.8106,-4.0865,0
3.48,23.921,4.4348,7.8106,-4.1865,0
3.49,23.999,4.3919,7.8106,-4.2865,0
3.5,24.077,4.348,7.8106,-4.3865,0
3.51,24.155,4.3032,7.8106,-4.4865,0
3.52,24.234,4.2573,7.8106,-4.5865,0
3.53,24.312,4.2104,7.8106,-4.6865,0
3.54,24.39,4.1626,7.8106,-4.7865,0
3.55,24.468,4.1137,7.8106,-4.8865,0
3.56,24.546,4.0638,7.8106,-4.9865,0
3.57,24.624,4.013,7.8106,-5.0865,0
3.58,24.702,3.9611,7.8106,-5.1865,0
3.59,24.78,3.9082,7.8106,-5.2865,0
3.6,24.858,3.8544,7.8106,-5.3865,0
3.61,24.936,3.7995,7.8106,-5.4865,0
3.62,25.015,3.7437,7.8106,-5.5865,0
3.63,25.093,3.6868,7.8106,-5.6865,0
3.64,25.171,3.6289,7.8106,-5.7865,0
3.65,25.249,3.5701,7.8106,-5.8865,0
3.66,25.327,3.5102,7.8106,-5.9865,0
3.67,25.405,3.4493,7.8106,-6.0865,0
3.68,25.483,3.3875,7.8106,-6.1865,0
3.69,25.561,3.3246,7.8106,-6.2865,0
3.7,25.639,3.2607,7.8106,-6.3865,0
3.71,25.718,3.1959,7.8106,-6.4865,0
3.72,25.796,3.13,7.8106,-6.5865,0
3.73,25.874,3.0631,7.8106,-6.6865,0
3.74,25.952,2.9953,7.8106,-6.7865,0
3.75,26.03,2.9264,7.8106,-6.8865,0
3.76,26.108,2.8565,7.8106,-6.9865,0
3.77,26.186,2.7857,7.8106,-7.0865,0
3.78,26.264,2.7138,7.8106,-7.1865,0
3.79,26.342,2.641,7.8106,-7.2865,0
3.8,26.42,2.5671,7.8106,-7.3865,0
3.81,26.499,2.4922,7.8106,-7.4865,0
3.82,26.577,2.4164,7.8106,-7.5865,0
3.83,26.655,2.3395,7.8106,-7.6865,0
3.84,26.733,2.2616,7.8106,-7.7865,0
3.85,26.811,2.1828,7.8106,-7.8865,0
3.86,26.889,2.1029,7.8106,-7.9865,0
3.87,26.967,2.022,7.8106,-8.0865,0
3.88,27.045,1.9402,7.8106,-8.1865,0
3.89,27.123,1.8573,7.8106,-8.2865,0
3.9,27.202,1.7734,7.8106,-8.3865,0
3.91,27.28,1.6886,7.8106,-8.4865,0
3.92,27.358,1.6027,7.8106,-8.5865,0
3.93,27.436,1.5159,7.8106,-8.6865,0
3.94,27.514,1.428,7.8106,-8.7865,0
3.95,27.592,1.3391,7.8106,-8.8865,0
3.96,27.67,1.2493,7.8106,-8.9865,0
3.97,27.748,1.1584,7.8106,-9.0865,0
3.98,27.8,1.096,5.161,-6.2358,0
3.99,27.823,1.1008,2.311,0.47851,0
4,27.846,1.1046,2.311,0.37851,0
4.01,27.869,1.1074,2.311,0.27851,0
4.02,27.892,1.1092,2.311,0.17851,0
4.03,27.915,1.11,2.311,0.078511,0
4.04,27.939,1.1097,2.311,-0.021489,0
4.05,27.962,1.1085,2.311,-0.12149,0
4.06,27.985,1.1063,2.311,-0.22149,0
4.07,28.008,1.1031,2.311,-0.32149,0
4.08,28.031,1.0996,2.3069,-0.35214,0
4.09,28.053,1.0996,2.155,-0.0010327,0
4.1,28.074,1.0997,2.1152,0.010878,0
4.11,28.095,1.0997,2.0845,6.1703e-05,0
4.12,28.115,1.0997,2.0495,-7.8887e-05,0
4.13,28.135,1.0997,2.0145,-2.3334e-05,0
4.14,28.155,1.0997,1.9795,2.8227e-06,0
4.15,28.174,1.0997,1.9445,2.708e-06,0
4.16,28.193,1.0997,1.9095,-1.8863e-07,0
4.17,28.212,1.0997,1.8745,-8.1251e-07,0
4.18,28.231,1.0997,1.8395,-6.3138e-07,0
4.19,28.249,1.0997,1.8045,-5.2299e-07,0
4.2,28.266,1.0997,1.7695,-5.1922e-07,0
4.21,28.284,1.0997,1.7345,-5.3018e-07,0
4.22,28.301,1.0997,1.6995,-5.3304e-07,0
4.23,28.317,1.0997,1.6645,-5.3245e-07,0
4.24,28.334,1.0997,1.6295,-5.3203e-07,0
4.25,28.35,1.0997,1.5945,-5.3198e-07,0
4.26,28.365,1.0997,1.5595,-5.3202e-07,0
4.27,28.38,1.0997,1.5245,-5.3204e-07,0
4.28,28.395,1.0997,1.4895,-5.3203e-07,0
4.29,28.41,1.0997,1.4545,-5.3203e-07,0
4.3,28.424,1.0997,1.4195,-5.3199e-07,0
4.31,28.438,1.0997,1.3845,-5.32e-07,0
4.32,28.451,1.0997,1.3495,-5.3217e-07,0
4.33,28.465,1.0997,1.3145,-5.3201e-07,0
4.34,28.477,1.0997,1.2795,-5.3205e-07,0
4.35,28.49,1.0997,1.2445,-5.3202e-07,0
4.36,28.502,1.0997,1.2095,-5.3204e-07,0
4.37,28.514,1.0997,1.1745,-5.3205e-07,0
4.38,28.525,1.0997,1.1395,-5.3203e-07,0
4.39,28.536,1.0997,1.1045,-5.3204e-07,0
4.4,28.547,1.0997,1.0695,-5.3203e-07,0
4.41,28.557,1.0997,1.0345,-5.3204e-07,0
4.42,28.567,1.0997,0.99952,-5.3205e-07,0
4.43,28.577,1.0997,0.96452,-5.3204e-07,0
4.44,28.586,1.0997,0.92952,-5.3204e-07,0
4.45,28.595,1.0997,0.89452,-5.3204e-07,0
4.46,28.604,1.0997,0.85952,-5.3204e-07,0
4.47,28.612,1.0997,0.82452,-5.3204e-07,0
4.48,28.62,1.0997,0.78952,-5.3204e-07,0
4.49,28.627,1.0997,0.75452,-5.3204e-07,0
4.5,28.634,1.0997,0.71952,-5.3204e-07,0
4.51,28.641,1.0997,0.68452,-5.3204e-07,0
4.52,28.648,1.0997,0.64952,-5.3204e-07,0
4.53,28.654,1.0997,0.61452,-5.3204e-07,0
4.54,28.66,1.0997,0.57952,-5.3204e-07,0
4.55,28.665,1.0997,0.54452,-5.3204e-07,0
4.56,28.67,1.0997,0.50952,-5.3204e-07,0
4.57,28.675,1.0997,0.47452,-5.3204e-07,0
4.58,28.679,1.0997,0.43952,-5.3204e-07,0
4.59,28.683,1.0997,0.40452,-5.3204e-07,0
4.6,28.687,1.0997,0.36952,-5.3204e-07,0
4.61,28.691,1.0997,0.33452,-5.3204e-07,0
4.62,28.694,1.0997,0.29952,-5.3204e-07,0
4.63,28.696,1.0997,0.26452,-5.3204e-07,0
4.64,28.698,1.0997,0.22952,-5.3204e-07,0
4.65,28.7,1.0997,0.19452,-5.3204e-07,0
4.66,28.702,1.0997,0.15952,-5.3205e-07,0
4.67,28.703,1.0997,0.12452,-5.3203e-07,0
4.68,28.704,1.0997,0.089517,-5.3205e-07,0
4.69,28.705,1.0997,0.054517,-5.3204e-07,0
4.7,28.705,1.0997,0.019517,-5.3204e-07,0
4.71,28.705,1.0997,1.1409e-05,0.0054225,0
4.72,28.705,1.0998,-0.0060366,0.0064661,0
4.73,28.705,1.0998,-0.011376,-0.0044443,0
4.74,28.705,1.0997,-0.017218,-0.0072394,0
4.75,28.704,1.0996,-0.023104,-0.0097163,0
4.76,28.704,1.0995,-0.029024,-0.012175,0
4.77,28.704,1.0993,-0.034982,-0.014683,0
4.78,28.703,1.0991,-0.040989,-0.017233,0
4.79,28.703,1.0989,-0.047051,-0.019818,0
4.8,28.702,1.0987,-0.053179,-0.022445,0
4.81,28.702,1.0985,-0.05938,-0.025119,0
4.82,28.701,1.0982,-0.065662,-0.027847,0
4.83,28.7,1.0979,-0.072035,-0.030635,0
4.84,28.699,1.0975,-0.078507,-0.033489,0
4.85,28.699,1.0972,-0.085086,-0.036416,0
4.86,28.698,1.0968,-0.091781,-0.039422,0
4.87,28.697,1.0964,-0.098603,-0.042515,0
4.88,28.696,1.0959,-0.10556,-0.045702,0
4.89,28.695,1.0954,-0.11266,-0.04899,0
4.9,28.693,1.0949,-0.11991,-0.052388,0
4.91,28.692,1.0943,-0.12733,-0.055904,0
4.92,28.691,1.0937,-0.13491,-0.059546,0
4.93,28.689,1.0931,-0.14268,-0.063325,0
4.94,28.688,1.0924,-0.15065,-0.067249,0
4.95,28.686,1.0917,-0.15881,-0.07133,0
4.96,28.685,1.091,-0.16719,-0.075577,0
4.97,28.683,1.0902,-0.17579,-0.080003,0
4.98,28.681,1.0893,-0.18462,-0.08462,0

